Evaluating Token-Level and Passage-Level Dense Retrieval Models for Math Information Retrieval

With the recent success of dense retrieval methods based on bi-encoders, studies have applied this approach to various interesting downstream retrieval tasks with good efficiency and in-domain effectiveness. Recently, we have also seen the presence of dense retrieval models in Math Information Retrieval (MIR) tasks, but the most effective systems remain classic retrieval methods that consider hand-crafted structure features. In this work, we try to combine the best of both worlds:\ a well-defined structure search method for effective formula search and efficient bi-encoder dense retrieval models to capture contextual similarities. Specifically, we have evaluated two representative bi-encoder models for token-level and passage-level dense retrieval on recent MIR tasks. Our results show that bi-encoder models are highly complementary to existing structure search methods, and we are able to advance the state-of-the-art on MIR datasets.

==> comments.txt <==
============================================================================ 
EMNLP 2022 Reviews for Submission #691
============================================================================ 

Title: Evaluating Token-Level and Passage-Level Dense Retrieval Models for Math Information Retrieval
Authors: Wei Zhong, Jheng-Hong Yang, YUQING XIE and Jimmy Lin
============================================================================
                            META-REVIEW
============================================================================ 

Comments: This paper is more suitable for a short paper or a demonstration paper instead of a long research paper due to its limited technical novelty and insights. The results are incomplete, e.g., many missing entries in Table 1. The response on the question of using linear fusion is not convincing. Moreover, the acknowledge brings the risk of breaking the anonymous rule.

============================================================================
                            REVIEWER #1
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
The paper describes an investigation of a dense retrieval approach to the problem of retrieving maths formulas. The topic of maths retrieval is something that has a relatively long history although it is a bit of a niche topic.

The strength of the paper is that it appears to demonstrate a new state-of-the-art performance over a set of strong baselines.

Weaknesses lie in the structure of the paper and rigor of the work conducted. Note, it is trivial to figure out who the authors are as the paper is on arXiv.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
While the area of retrieval of mathematical formula is a little bit of a niche topic, I think it is a sufficiently important interest to appear in a conference such as this. The work is tested here on a range of datasets and compared against the latest research. The scores obtained appear to be better than the existing state-of-the-art and that may well be enough to justify acceptance.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
There are several weaknesses in the paper.

The paper is oddly structured: moving from literature review to a description of the evaluation skipping over the actual method proposed in the work.

It's also notable that a series of evaluation measures are used that I haven't come across before: so-called Prime versions of classic retrieval evaluation measures (NDCP, MAP). I could find very little description of what these measures actually are or references to their development in the past. There's a brief mention of one of these measures in the caption of a figure but that's it.

The paper also fails to list any research questions or hypotheses that is testing. It is essentially a description of an exploration of a series of trials to which one might worry the work feels more like it's reporting when things worked rather than actually stating a hypothesis and then testing it.

There's also a lack of statistical significance testing in the experiments.

Does this lack of rigor in the paper justify rejection? I would be curious to see what my fellow review was think.

Note when I was searching for past research to understand whether the authors had indeed compared against the state-of-the-art, I found this paper on archive and could see the names of the author's.
---------------------------------------------------------------------------


Questions for the Author(s)
---------------------------------------------------------------------------
I would appreciate hearing from the authors on the points for rejection that I listed above.
---------------------------------------------------------------------------


Missing References
---------------------------------------------------------------------------
Maybe I missed it, but where is the reference to the prime version of the evaluation measures?
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: N/A
                        Ethical Concerns: No
     Overall Recommendation - Long Paper: 2.5


============================================================================
                            REVIEWER #2
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
The research combines well-defined structure search methods for effective formula search and bi-encoder based to capture
contextual similarities. The approach evaluated two representative bi-encoder moddel for token-level and passage-level dense retrieval on recent MIR (Mth Information Retrieval) tasks. 
Eperiments indicate that the model is complementary to existing structure search methods.

Accordingly, the contributions of this work are twofold:

• A combined model of dense retrievers with a structure search system to outperform SOTA in a recent MIR dataset.
• A pretrained BERT model is effective to downstream retrieval task, by improving recall compared to an effective structure retriever.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
I think the paper strongly contribute to advance the state-of-the-art of Math Information Retrieval Mehods.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 5
                        Ethical Concerns: No
     Overall Recommendation - Long Paper: 4.5


============================================================================
                            REVIEWER #3
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This paper is to improve the quality of dense retrieval models for math information retrieval. As authors claim the existing effective systems remain classic retrieval methods that consider rich structure features, authors proposed a dense retrieval solution to capture contextual similarities. Authors combined the best of both worlds, a well-defined structure search method for effective formula search and encoder dense retrieval models to capture contextual similarities. In addition, the authors have evaluated the model in the MIR domain. It is shown that the proposed solution can improve the performance of the existing solution. 


Concerns:
1. The current fusion strategy is a linear combination of scores. I am wondering whether the scores have lost a lot of useful information for combining these two parts.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
This paper is to improve the quality of dense retrieval models for math information retrieval. As authors claim the existing effective systems remain classic retrieval methods that consider rich structure features, authors proposed a dense retrieval solution to capture contextual similarities. Authors combined the best of both worlds, a well-defined structure search method for effective formula search and encoder dense retrieval models to capture contextual similarities. In addition, the authors have evaluated the model in the MIR domain. It is shown that the proposed solution can improve the performance of the existing solution.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
1. The current fusion strategy is a linear combination of scores. I am wondering whether the scores have lost a lot of useful information for combining these two parts.
---------------------------------------------------------------------------


Questions for the Author(s)
---------------------------------------------------------------------------
1. The current fusion strategy is a linear combination of scores. I am wondering whether the scores have lost a lot of useful information for combining these two parts.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 4
                        Ethical Concerns: No
     Overall Recommendation - Long Paper: 3.5


==> data/arqmath3_-_ArxivTable.csv <==
vanilla BERT backbone,search_arqmath2_dpr__vanilla_1ep_run,0.1738,0.0515,0.1155,0.0734,45.3000
SciBERT backbone,search_arqmath2_dpr__scibert_1ep_run,0.1757,0.0560,0.1343,0.0730,42.3000
3ep-pretrained backbone,search_arqmath2_dpr__3ep_pretrain_1ep_run,0.1945,0.0575,0.1257,0.0726,45.0000
7ep-pretrained backbone,search_arqmath2_dpr__7ep_pretrain_1ep_run,0.2002,0.0602,0.1300,0.0805,46.8000
vanilla BERT backbone,search_ntcir12_dpr__vanilla_1ep,0.5049,0.3922,21.9000,,
SciBERT backbone,search_ntcir12_dpr__scibert_1ep,0.5120,0.3632,21.1000,,
3ep-pretrained backbone,search_ntcir12_dpr__3ep_pretrain_1ep,0.4860,0.3918,21.8000,,
7ep-pretrained backbone,search_ntcir12_dpr__7ep_pretrain_1ep,0.5219,0.4388,23.2000,,
,,,,,,
MathBERT,MathBert_ntcir12,0.6135,0.7361,,,
TU_DBS_P,TU_DBS-task1-auto-text-P,0.3766,0.1575,0.2268,0.1577,82.6
QASim,DPRL-Task1-auto-both-A2,0.3877,0.1465,0.193,0.1353,83.4
,,,,,,
TU_DBS_A4 (ColBERT),TU_DBS-task1-auto-text-A4,0.0275,0.0042,0.0085,0.0089,17.5
CompuBERT,MIRMU-task1-CompuBERT-auto-both-A,0.2619,0.0828,0.1352,0.0874,69.2
PretrainEmb,http://ceur-ws.org/Vol-2936/paper-03.pdf,0.161,0.059,0.197,-,-
,,,,,,
Our DPR,search_ntcir12_dpr_v3,0.5199,0.4302,23.6000,,
Our DPR,search_arqmath2_dpr_run,0.2700,0.0868,0.1521,0.0972,66.3
Our ColBERT,colbert_ntcir12,0.5410,0.4581,24.8000,,
Our ColBERT,search_arqmath2_colbert-original-query-512qmaxlen,0.2843,0.1116,0.1958,0.1256,56.8

==> data/arqmath3_-_ArxivTable2.csv <==
search_arqmath2_dpr_run,0.27,0.0869,0.1521,0.0972,0
search_arqmath2_dpr_run-Category-Calculation,0.2785,0.1098,0.184,0.1194,0
search_arqmath2_dpr_run-Category-Concept,0.2673,0.0831,0.1526,0.1001,0
search_arqmath2_dpr_run-Category-Proof,0.2641,0.0683,0.1222,0.0746,0
search_arqmath2_dpr_run-Dependency-Both,0.2835,0.0956,0.1625,0.1022,0
search_arqmath2_dpr_run-Dependency-Formula,0.2406,0.0629,0.1238,0.0796,0
search_arqmath2_dpr_run-Dependency-Text,0.278,0.1022,0.17,0.1143,0
search_arqmath2_dpr_run-Difficulty-High,0.2436,0.0782,0.1421,0.0758,0
search_arqmath2_dpr_run-Difficulty-Low,0.2741,0.0932,0.1687,0.1146,0
search_arqmath2_dpr_run-Difficulty-Medium,0.2886,0.085,0.135,0.0897,0
,,,,,
search_arqmath2_colbert_run,0.3292,0.1284,0.2127,0.1361,0
search_arqmath2_colbert_run-Category-Calculation,0.3192,0.1291,0.216,0.1424,0
search_arqmath2_colbert_run-Category-Concept,0.2905,0.1018,0.1842,0.1059,0
search_arqmath2_colbert_run-Category-Proof,0.3658,0.1464,0.2296,0.1515,0
search_arqmath2_colbert_run-Dependency-Both,0.3225,0.1189,0.17,0.1208,0
search_arqmath2_colbert_run-Dependency-Formula,0.3626,0.1497,0.2762,0.162,0
search_arqmath2_colbert_run-Dependency-Text,0.286,0.1215,0.25,0.1427,0
search_arqmath2_colbert_run-Difficulty-High,0.3221,0.1344,0.1579,0.1254,0
search_arqmath2_colbert_run-Difficulty-Low,0.3503,0.1484,0.2812,0.1661,0
search_arqmath2_colbert_run-Difficulty-Medium,0.3024,0.0906,0.155,0.0981,0
,,,,,
TU_DBS-task1-auto-text-P_tsv,0.3766,0.1575,0.2268,0.1577,82.6000
TU_DBS-task1-auto-text-P_tsv-Category-Calculation,0.3480,0.1455,0.2080,0.1439,111.4000
TU_DBS-task1-auto-text-P_tsv-Category-Concept,0.2935,0.0919,0.1263,0.0970,113.5000
TU_DBS-task1-auto-text-P_tsv-Difficulty-Medium,0.3528,0.1114,0.1500,0.1090,116.1000
TU_DBS-task1-auto-text-P_tsv-Dependency-Text,0.3598,0.1561,0.1900,0.1577,118.7000
TU_DBS-task1-auto-text-P_tsv-Dependency-Formula,0.3815,0.1567,0.2952,0.1580,107.2000
TU_DBS-task1-auto-text-P_tsv-Category-Proof,0.4616,0.2148,0.3148,0.2132,118.6000
TU_DBS-task1-auto-text-P_tsv-Difficulty-Low,0.4260,0.1999,0.3000,0.2019,117.0000
TU_DBS-task1-auto-text-P_tsv-Difficulty-High,0.3184,0.1347,0.1842,0.1345,109.4000
TU_DBS-task1-auto-text-P_tsv-Dependency-Both,0.3782,0.1583,0.2000,0.1575,117.6000
,,,,,
arqmath2-a0-task1_run,0.3807,0.1885,0.2338,0.1798,69.8000
arqmath2-a0-task1_run-Dependency-Formula,0.4229,0.2163,0.2810,0.2228,92.6000
arqmath2-a0-task1_run-Category-Concept,0.2757,0.1113,0.1737,0.1072,88.5000
arqmath2-a0-task1_run-Difficulty-High,0.2999,0.1990,0.2053,0.1912,87.1000
arqmath2-a0-task1_run-Difficulty-Medium,0.3147,0.1201,0.1500,0.1150,93.7000
arqmath2-a0-task1_run-Category-Calculation,0.4347,0.2485,0.3000,0.2331,91.3000
arqmath2-a0-task1_run-Dependency-Text,0.3962,0.1793,0.2100,0.1616,133.9000
arqmath2-a0-task1_run-Difficulty-Low,0.4699,0.2250,0.3031,0.2135,108.0000
arqmath2-a0-task1_run-Category-Proof,0.4046,0.1872,0.2148,0.1815,111.8000
arqmath2-a0-task1_run-Dependency-Both,0.3547,0.1762,0.2150,0.1618,92.5000

==> data/arqmath3_-_ArxivTable3.csv <==
MathDowsers,MathDowsers-task1-primary-auto-both-P_run,0.4342,0.1689,0.2113,0.1452,105.7
TF-IDF (Terrier),TF_IDF_2021_res,0.185,0.0463,0.0634,0.0463,78.9
TF-IDF + Tangent-S,Combined_res,0.2005,0.0452,0.0859,0.0483,97.5
TU_DBS_P,TU_DBS-task1-auto-text-P_tsv,0.3766,0.1575,0.2268,0.1577,82.6
DPRL (QASim),DPRL-Task1-auto-both-A2_tsv,0.3877,0.1465,0.193,0.1353,83.4
MIRMU,MIRMU-task1-WIBC-auto-both-A_tsv,0.3318,0.0866,0.1056,0.0694,146.7
,,,,,,
Baseline,arqmath2-a0-task1_run,0.3807,0.1885,0.2338,0.1798,
,,,,,,
DPR (rerank),maprun_arqmath2_to_dpr_run,0.3721,0.1692,0.2352,0.1620,
ColBERT (rerank),maprun_arqmath2_to_colbert_run,0.3762,0.1707,0.2592,0.1706,
,,,,,,
DPR,./runs/search_arqmath2_dpr.run,0.4295,0.2025,0.2579,0.1892,
ColBERT,./runs/search_arqmath2_colbert_512.run,0.4286,0.2044,0.2762,0.1924,

==> reviews.txt <==

Dear Jimmy Lin:

On behalf of the EMNLP 2022 Program Committee, we are delighted to inform you that the following submission has been accepted to appear at Findings of EMNLP 2022:

Evaluating Token-Level and Passage-Level Dense Retrieval Models for Math Information Retrieval



The Program Committee worked very hard to thoroughly review all the submitted papers. Please repay their efforts, by following their suggestions when you revise your paper.

When you are finished, you can upload your final manuscript at the following site:

https://softconf.com/emnlp2022/papers/

You will be prompted to login to your START account. If you do not see your submission, you can access it with the following passcode:

691X-J7C7B3E2D5

Alternatively, you can click on the following URL, which will take you directly to a form to submit your final paper (after logging into your account):

https://softconf.com/emnlp2022/papers/user/scmd.cgi?scmd=aLogin&passcode=691X-J7C7B3E2D5

The reviews and comments are attached below. Again, try to follow their advice when you revise your paper.

Congratulations on your fine work. If you have any additional questions, please feel free to get in touch.

Best Regards,
Program Chairs, EMNLP 2022

============================================================================ 
EMNLP 2022 Reviews for Submission #691
============================================================================ 

Title: Evaluating Token-Level and Passage-Level Dense Retrieval Models for Math Information Retrieval
Authors: Wei Zhong, Jheng-Hong Yang, YUQING XIE and Jimmy Lin
============================================================================
                            META-REVIEW
============================================================================ 

Comments: This paper is more suitable for a short paper or a demonstration paper instead of a long research paper due to its limited technical novelty and insights. The results are incomplete, e.g., many missing entries in Table 1. The response on the question of using linear fusion is not convincing. Moreover, the acknowledge brings the risk of breaking the anonymous rule.

============================================================================
                            REVIEWER #1
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
The paper describes an investigation of a dense retrieval approach to the problem of retrieving maths formulas. The topic of maths retrieval is something that has a relatively long history although it is a bit of a niche topic.

The strength of the paper is that it appears to demonstrate a new state-of-the-art performance over a set of strong baselines.

Weaknesses lie in the structure of the paper and rigor of the work conducted. Note, it is trivial to figure out who the authors are as the paper is on arXiv.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
While the area of retrieval of mathematical formula is a little bit of a niche topic, I think it is a sufficiently important interest to appear in a conference such as this. The work is tested here on a range of datasets and compared against the latest research. The scores obtained appear to be better than the existing state-of-the-art and that may well be enough to justify acceptance.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
There are several weaknesses in the paper.

The paper is oddly structured: moving from literature review to a description of the evaluation skipping over the actual method proposed in the work.

It's also notable that a series of evaluation measures are used that I haven't come across before: so-called Prime versions of classic retrieval evaluation measures (NDCP, MAP). I could find very little description of what these measures actually are or references to their development in the past. There's a brief mention of one of these measures in the caption of a figure but that's it.

The paper also fails to list any research questions or hypotheses that is testing. It is essentially a description of an exploration of a series of trials to which one might worry the work feels more like it's reporting when things worked rather than actually stating a hypothesis and then testing it.

There's also a lack of statistical significance testing in the experiments.

Does this lack of rigor in the paper justify rejection? I would be curious to see what my fellow review was think.

Note when I was searching for past research to understand whether the authors had indeed compared against the state-of-the-art, I found this paper on archive and could see the names of the author's.
---------------------------------------------------------------------------


Questions for the Author(s)
---------------------------------------------------------------------------
I would appreciate hearing from the authors on the points for rejection that I listed above.
---------------------------------------------------------------------------


Missing References
---------------------------------------------------------------------------
Maybe I missed it, but where is the reference to the prime version of the evaluation measures?
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: N/A
                        Ethical Concerns: No
     Overall Recommendation - Long Paper: 2.5


============================================================================
                            REVIEWER #2
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
The research combines well-defined structure search methods for effective formula search and bi-encoder based to capture
contextual similarities. The approach evaluated two representative bi-encoder moddel for token-level and passage-level dense retrieval on recent MIR (Mth Information Retrieval) tasks. 
Eperiments indicate that the model is complementary to existing structure search methods.

Accordingly, the contributions of this work are twofold:

• A combined model of dense retrievers with a structure search system to outperform SOTA in a recent MIR dataset.
• A pretrained BERT model is effective to downstream retrieval task, by improving recall compared to an effective structure retriever.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
I think the paper strongly contribute to advance the state-of-the-art of Math Information Retrieval Mehods.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 5
                        Ethical Concerns: No
     Overall Recommendation - Long Paper: 4.5


============================================================================
                            REVIEWER #3
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This paper is to improve the quality of dense retrieval models for math information retrieval. As authors claim the existing effective systems remain classic retrieval methods that consider rich structure features, authors proposed a dense retrieval solution to capture contextual similarities. Authors combined the best of both worlds, a well-defined structure search method for effective formula search and encoder dense retrieval models to capture contextual similarities. In addition, the authors have evaluated the model in the MIR domain. It is shown that the proposed solution can improve the performance of the existing solution. 


Concerns:
1. The current fusion strategy is a linear combination of scores. I am wondering whether the scores have lost a lot of useful information for combining these two parts.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
This paper is to improve the quality of dense retrieval models for math information retrieval. As authors claim the existing effective systems remain classic retrieval methods that consider rich structure features, authors proposed a dense retrieval solution to capture contextual similarities. Authors combined the best of both worlds, a well-defined structure search method for effective formula search and encoder dense retrieval models to capture contextual similarities. In addition, the authors have evaluated the model in the MIR domain. It is shown that the proposed solution can improve the performance of the existing solution.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
1. The current fusion strategy is a linear combination of scores. I am wondering whether the scores have lost a lot of useful information for combining these two parts.
---------------------------------------------------------------------------


Questions for the Author(s)
---------------------------------------------------------------------------
1. The current fusion strategy is a linear combination of scores. I am wondering whether the scores have lost a lot of useful information for combining these two parts.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 4
                        Ethical Concerns: No
     Overall Recommendation - Long Paper: 3.5


